Semantic video segmentation for autonomous driving

We aim to solve semantic video segmentation in autonomous driving, namely road detection in real time video, using techniques discussed in (Shelhamer et al., 2016a). While fully convolutional network gives good result, we show that the speed can be halved while preserving the accuracy. The test dataset being used is KITTI, which consists of real footage from Germany's streets.

==> lorem.inc <==
Lorem ipsum dolor sit amet, consectetur adipiscing elit. Donec laoreet
eleifend iaculis. Aliquam erat volutpat. Mauris vehicula tincidunt felis at
fringilla. Nam laoreet, nisl nec commodo gravida, sem odio aliquet quam, id
bibendum arcu leo sit amet ligula. Fusce quam leo, volutpat quis mollis
elementum, fermentum non arcu. Aliquam pretium orci eget nibh placerat vitae
lacinia augue auctor. Nam feugiat, nisi et luctus volutpat, nunc purus commodo
nulla, in convallis tellus mauris sit amet turpis. Morbi porta arcu posuere
nisl tempor porta sed ut massa. Maecenas hendrerit facilisis sem vel sagittis.
Morbi sagittis lacinia ligula, in cursus arcu mattis convallis. Phasellus
scelerisque blandit tincidunt.

Proin at iaculis dui. Curabitur vestibulum laoreet eros vel adipiscing.
Maecenas ut rhoncus justo. Suspendisse sit amet nisi neque, sed accumsan nisi.
Pellentesque malesuada, eros vel auctor egestas, dolor turpis laoreet elit,
sed ullamcorper ipsum nunc ut nulla. Nullam laoreet, sem quis sagittis
facilisis, lectus ligula porta felis, eget aliquam ante neque eu orci. Aenean
ac arcu aliquet elit sagittis viverra. Pellentesque id augue eu justo
fringilla interdum quis vitae magna. Phasellus pharetra placerat orci, nec
dictum odio venenatis sit amet. Phasellus turpis leo, rhoncus ut dapibus eget,
congue ut nisi. Vestibulum consectetur feugiat sem in congue. Vivamus lacus
ipsum, auctor et pellentesque vitae, gravida non odio. Pellentesque rutrum,
ante ut molestie porta, felis sem sollicitudin urna, et placerat est erat quis
est. Praesent enim enim, sodales ac interdum nec, sodales nec urna. Nullam
vitae est purus. Cras consequat sagittis suscipit. Integer feugiat dui nec
urna posuere ac mattis dui tempor. Donec eu diam urna, malesuada condimentum
velit. Vestibulum rutrum, erat vitae vehicula pretium, mi ante auctor nulla, a
gravida erat felis quis turpis. Nulla consequat consectetur elit.

Maecenas id diam ante, eu gravida elit. Ut accumsan augue non neque sagittis a
pulvinar risus dictum. Integer interdum turpis condimentum tellus condimentum
eu aliquam tortor dignissim. Pellentesque auctor, lectus cursus tincidunt
vulputate, justo odio pellentesque leo, at fringilla tellus urna et ligula.
Proin rutrum feugiat odio vel feugiat. Proin ornare ultrices lorem, quis
iaculis ligula laoreet non. Vestibulum ante ipsum primis in faucibus orci
luctus et ultrices posuere cubilia Curae; Cras eget tortor dui, ac accumsan
enim. Ut eu sapien eros, sit amet consequat nibh. Cras id libero tortor.
Suspendisse tincidunt ligula sit amet purus dictum bibendum. Phasellus lacus
ligula, malesuada vitae rutrum ornare, blandit ac leo. Praesent nibh nibh,
feugiat sed aliquet ut, rhoncus a velit. Quisque nibh odio, aliquam nec
ultricies sit amet, rutrum non enim. Morbi in convallis metus. Sed hendrerit
pretium felis hendrerit interdum. Mauris tortor purus, laoreet in sollicitudin
sed, hendrerit eu purus. Mauris non justo nec sem fermentum cursus.

